AutoPersona: Continuous Personalization Injection for Long-Horizon Tasks

Personal assistant agents increasingly perform long-horizon tasks that require planning and tool use across multiple stages. Personalization is essential for understanding user needs and providing continued assistance. Existing memory systems primarily support the storage, retrieval, and updating of historical information. However, supplying historical context alone does not ensure that relevant preferences remain effective throughout a task chain, while processing memory sequentially before each subtask adds latency. We introduce AutoPersona, a continuous personalization injection framework for long-horizon tasks. AutoPersona organizes task state and user preferences into Workspace Memory and Persona Memory, and separates personalized memory use from general task execution. A main agent plans and executes an ordered task chain, while a dedicated PersonaAgent retrieves relevant memories and converts them into personalized conditions and guidance injected before each subtask. Supervised fine-tuning and reinforcement learning train PersonaAgent to select and summarize task-relevant information. An asynchronous collaboration mechanism prepares guidance for subsequent subtasks while the main agent executes the current one, overlapping memory processing with task execution. Experiments on VitaBench 2.0, Pi-Bench, and Persona2Web show improvements in personalized task accuracy and execution speed.

==> prompts/c1_1.txt <==
Extract workspace memory and reusable user preferences from the supplied record.
Organize workspace memory into env and task:
- env contains tool configuration, compute resources, and file/application state.
- task contains the goal, current constraints, completed and pending subtasks,
  summaries of previous results, and artifact references.
Use interaction and observation summaries to populate the corresponding env or task
fields. Store requirements specific to the current task in task.constraints.
For each reusable preference, record its applicable topic, preference, and strategy.
Return one JSON object with the following structure:
{
  workspace: {
    env: {
      tool_config:object, compute_resources:object,
      file_state:object, application_state:object
    },
    task: {
      goal:string, constraints:object,
      completed_subtasks:list, pending_subtasks:list,
      previous_results:list, artifacts:object
    }
  },
  persona: [{topic:string, preference:string, strategy:string}]
}
Use empty objects or lists for fields with no information in the record.


==> prompts/c1_2.txt <==
{
  "record": {
    "query": "{{user_request}}",
    "interaction_and_observations": {{interaction_and_observations}},
    "artifacts": {{task_artifacts}},
    "feedback_or_result": {{user_feedback_or_task_result}}
  }
}


==> prompts/c2_1.txt <==
Plan an ordered chain of subtasks for the user request. Each subtask may involve
multiple tool operations. Return JSON {steps:[{name:string,instruction:string}]}.
List subtasks in execution order and give each one a distinct name.


==> prompts/c2_2.txt <==
{"query": "{{current_user_request}}"}


==> prompts/c3_1.txt <==
You are PersonaAgent. Select memory relevant to the target subtask and turn it into
personalized conditions and execution guidance. Combine the current user request,
workspace state, previous outputs, and retrieved workspace/persona memories.
Use Search to retrieve additional information when needed. Use Final to return the
conditions and guidance when the information is sufficient.
Return one JSON object:
search: {action:'search', searches:[{memory:'workspace'|'persona',query:string}]}
final: {action:'final', memory_points:[{key:string,value:any,evidence_ids:[string]}], answer:string}
Record source IDs with each condition: current_request for the user request,
workspace_state for the current state, step_result:<subtask-name> for previous
outputs, and memory IDs for retrieved items.
Follow current task requirements when applying historical preferences.
The main agent handles task tools and user interaction; your output provides guidance.


==> prompts/c3_2.txt <==
{
  "request": {
    "user_id": "{{user_id}}",
    "workspace_id": "{{workspace_id}}",
    "query": "{{current_user_request}}",
    "chain": {{ordered_subtasks}},
    "step": {{target_subtask}},
    "workspace_state": {{current_workspace_state}},
    "previous_outputs": {{observed_subtask_outputs}},
    "phase": "prepare",
    "candidate_guidance": null
  },
  "memories": {
    "workspace": {{retrieved_workspace_records}},
    "persona": {{retrieved_persona_records}}
  },
  "retrieval_history": {{retrieval_history}}
}


==> prompts/c4_1.txt <==
Execute the target subtask using the supplied memory_points and guidance, together
with the current workspace state and previous outputs. Apply the relevant user
preferences and task constraints when choosing and performing tool operations.
Complete the subtask through the task tools and user-interaction interface.
Return its outcome, state changes, artifact references, and user feedback for the
next subtask and memory update.


==> prompts/c4_2.txt <==
{
  "query": "{{current_user_request}}",
  "step": {{target_subtask}},
  "workspace_state": {{current_workspace_state}},
  "previous_outputs": {{observed_subtask_outputs}},
  "memory_points": {{memory_points}},
  "guidance": "{{guidance}}"
}


==> prompts/c5_1.txt <==
Annotate reference conditions for subtask-level personalized memory selection.
Identify conditions whose values affect a choice, tool operation, or requested output
of the target subtask. Use the current request, workspace state, historical memories,
and observed previous outputs. Merge equivalent conditions under one key, and record
their values and source IDs. Return JSON:
{required_points:[{key:string,value:any,evidence_ids:[string]}]}.


==> prompts/c5_2.txt <==
{
  "query": "{{current_user_request}}",
  "chain": {{ordered_subtasks}},
  "step": {{target_subtask}},
  "workspace_state": {{current_workspace_state}},
  "previous_outputs": {{observed_subtask_outputs}},
  "memories": {{reference_memories}}
}


==> prompts/c5_3.txt <==
Generate a Search/Final demonstration for the supplied reference conditions.
Form Search queries from the relevant topics and condition names. After receiving
retrieval results, use their values to produce Final with memory_points and guidance.
Return Final directly when the context already contains the required information.


==> prompts/c5_4.txt <==
{
  "stage": "annotation",
  "context": {{current_policy_context}},
  "reference_conditions": {{reference_conditions}}
}

